Calculational Design of Hyperlogics by Abstract Interpretation

We design various logics for proving hyper properties of iterative programs by application of abstract interpretation principles. In part I, we design a generic, structural, fixpoint abstract interpreter parameterized by an algebraic abstract domain describing finite and infinite computations that can be instantiated for various operational, denotational, or relational program semantics. Considering semantics as program properties, we define a post algebraic transformer for execution properties (e.g. sets of traces) and a Post algebraic transformer for semantic (hyper) properties (e.g. sets of sets of traces), we provide corresponding calculuses as instances of the generic abstract interpreter, and we derive under and over approximation hyperlogics. In part II, we define exact and approximate semantic abstractions, and show that they preserve the mathematical structure of the algebraic semantics, the collecting semantics post, the hyper collecting semantics Post, and the hyperlogics. Since proofs by sound and complete hyperlogics require an exact characterization of the program semantics within the proof, we consider in part III abstractions of the (hyper) semantic properties that yield simplified proof rules. These abstractions include the join, the homomorphic, the elimination, the principal ideal, the order ideal, the frontier order ideal, and the chain limit algebraic abstractions, as well as their combinations, that lead to new algebraic generalizations of hyperlogics, including the \forall\exists^\ast$, $\forall\forall^\ast$, and $\exists\forall-^\ast$ hyperlogics,

==> comments.txt <==
- We have corrected all missprints and errors signalled by the
  reviewers
- We have regrouped all mathematics preliminaries at the beginning
  of the paper (which can be skipped by the knowledgeables)
- We have clarified the basic hypotheses on abstract domains and the
  sequential composition by introducing definitions 2.1 and 2.2.
- We have explicitly referred to these hypotheses to clarify the 
  exact hypotheses used in *all* lemmas and theorems.
- We made more explicit in (14) the convention of omitting empty
  named fields of Cartesian products.
- To save space, we have relegated the trace semantics to the appendix
  and replaced it, in section 5, by a simpler relational semantics as 
  another instance of the algebraic semantics.
- We have simplified the notations is section 7.1 to reduce all cases
  to a single proof.
- We have added many examples, including many in part III (where there
  was very few).
- We have rectified the references to the appendix (hyperreference 
  errors yielded the impression that some proofs where missing).
- We have reorganized part III on abstract hyperlogics.
- We have added references (in particular on Kleene algebra)
- We have included a hierarchy of hyperlogics compared through  
  their abstractions (in particular answering the question on
  comparing the generalizations of forall-forall and forall-exists)

